Window-Based Distribution Shift Detection for Deep Neural Networks

To deploy and operate deep neural models in production, the quality of their predictions, which might be contaminated benignly or manipulated maliciously by input distributional deviations, must be monitored and assessed. Specifically, we study the case of monitoring the healthy operation of a deep neural network (DNN) receiving a stream of data, with the aim of detecting input distributional deviations over which the quality of the network's predictions is potentially damaged. Using selective prediction principles, we propose a distribution deviation detection method for DNNs. The proposed method is derived from a tight coverage generalization bound computed over a sample of instances drawn from the true underlying distribution. Based on this bound, our detector continuously monitors the operation of the network out-of-sample over a test window and fires off an alarm whenever a deviation is detected. Our novel detection method performs on-par or better than the state-of-the-art, while consuming substantially lower computation time (five orders of magnitude reduction) and space complexities. Unlike previous methods, which require at least linear dependence on the size of the source distribution for each detection, rendering them inapplicable to ``Google-Scale'' datasets, our approach eliminates this dependence, making it suitable for real-world applications.

==> regAone_thirdUpd_imagenet_ALL_30seeds.json_ALL_Aupr_.json <==
{
    "my_p_val_fixed_size_flag_Truedelta_0.001Ent": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.9339562040529522,
            0.9554378750104464,
            0.9543487990490578,
            0.9661127047431438,
            0.9670988870808299,
            0.9630333177296703,
            0.96421144737495,
            0.9693644109236524,
            0.9799371138979773,
            0.9862488982241048,
            0.9891226347616062,
            0.989002637144382,
            0.9901034242561573,
            0.991374352567829,
            0.9936672629193677,
            0.9948758561462049,
            0.9945813399936323,
            0.9971021710853245,
            0.9983300870963993,
            0.9985868110852653
        ],
        "steoms": [
            0.01141341061357313,
            0.011169272988615956,
            0.01105382727553166,
            0.008174914195210114,
            0.008382509310140226,
            0.008677165681560132,
            0.00835819119716614,
            0.005839876011354842,
            0.003369424645664019,
            0.002902012003306345,
            0.002681558896312883,
            0.0023784174642182154,
            0.0019174920454769044,
            0.001947497496172363,
            0.001510864704466148,
            0.001403633499333132,
            0.0012983998768981498,
            0.0006931547772624311,
            0.00052646921167511,
            0.0005400314198178094
        ]
    },
    "kolm_p_val_sr_fixed_size_flag_TrueSR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.9351870802959377,
            0.9325861143931056,
            0.9363111669234999,
            0.9349285935499073,
            0.935831802181353,
            0.9375905378666576,
            0.946272327902973,
            0.9469480871624816,
            0.9585883751641151,
            0.9744643484098318,
            0.980447193503172,
            0.975197842354457,
            0.9793269845979281,
            0.9841708595337079,
            0.9900969543955931,
            0.9923733628680418,
            0.9910254235193705,
            0.995626972085041,
            0.9959921145590304,
            0.9970883045186382
        ],
        "steoms": [
            0.010626642954615,
            0.008417633242554803,
            0.010019717503610442,
            0.00927448778497998,
            0.011403756559142615,
            0.0076446565260503176,
            0.009594294041268284,
            0.009232436726327257,
            0.007946114209112416,
            0.00455979760209742,
            0.0033832100114809687,
            0.004534802046943408,
            0.004196532400903216,
            0.003902045595321228,
            0.001945336656012905,
            0.002005022320864303,
            0.0019163268091280782,
            0.0010660049897885397,
            0.0008073196419495469,
            0.0006042963829414438
        ]
    },
    "my_p_val_fixed_size_flag_Truedelta_0.001SR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.9338024727804077,
            0.9559187655695791,
            0.9556668274044996,
            0.9649137391456138,
            0.9636308257031149,
            0.9636687198703303,
            0.9655462024057097,
            0.9686541577100395,
            0.9797336128051334,
            0.9854308283878548,
            0.989055958301145,
            0.9891280836732474,
            0.9907784804072894,
            0.9921878214675832,
            0.9926624806190769,
            0.9942874348527753,
            0.994597581060176,
            0.997091424646892,
            0.9983875791169526,
            0.9986446209693289
        ],
        "steoms": [
            0.009658398330307875,
            0.011308446010377964,
            0.010979642343924356,
            0.00893759555722776,
            0.010997561436998296,
            0.007576047959033857,
            0.007580261754664473,
            0.005363145166290608,
            0.003277587697531769,
            0.0033485275571776547,
            0.002720029573332043,
            0.0024759669536622863,
            0.0017243631831368649,
            0.001738433066433775,
            0.0016007454301088574,
            0.0012463067150445713,
            0.0010923711083475351,
            0.0006282926395117954,
            0.0004649579095844634,
            0.0005371757468514806
        ]
    },
    "kolm_p_val_feat_fixed_size_flag_TrueSR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.9321117071338749,
            0.9433271526386414,
            0.9296758307127748,
            0.9321799152866491,
            0.9331500386329821,
            0.9238972761149071,
            0.9367841539286499,
            0.9423272498955271,
            0.9496170576540741,
            0.9611625932803003,
            0.9730802118278766,
            0.9718150515298931,
            0.9759530633436235,
            0.9798682236286917,
            0.989026091866556,
            0.9893498602094827,
            0.9914057831703871,
            0.9927042380080471,
            0.993696212364673,
            0.9942772331983925
        ],
        "steoms": [
            0.00965988882918209,
            0.008673125112704154,
            0.009025117045070509,
            0.009683043879757004,
            0.010753936737218176,
            0.012011533621039827,
            0.011580490820274469,
            0.011307520142669215,
            0.007272869875438062,
            0.0066588025078576875,
            0.005773390920218374,
            0.003899785584838782,
            0.004307920908554973,
            0.004125384974015682,
            0.001980569844501857,
            0.0022048538562094286,
            0.0011922040699035926,
            0.0011355232649620914,
            0.001225741790478879,
            0.0011083006261603538
        ]
    },
    "area_scores_for_all": {
        "Experiment": "imagenet vs ['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']",
        "my_p_val_fixed_size_flag_Truedelta_0.001_auroc": -1,
        "mmd_p_val_sr_auroc": -1,
        "mmd_p_val_feat_auroc": -1,
        "kolm_p_val_sr_fixed_size_flag_True_auroc": -1,
        "kolm_p_val_feat_fixed_size_flag_True_auroc": -1,
        "my_p_val_fixed_size_flag_Truedelta_0.001Ent_auroc": 0.9945126272434847,
        "kolm_p_val_sr_fixed_size_flag_TrueSR_auroc": 0.990242689373914,
        "my_p_val_fixed_size_flag_Truedelta_0.001SR_auroc": 0.9944735969672543,
        "kolm_p_val_feat_fixed_size_flag_TrueSR_auroc": 0.9874119619972197
    },
    "EXPERIMENT": "regAone_thirdUpd_imagenet_ALL_30seeds.jsonEfic_net1000['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']AuprALL"
}

==> regAone_thirdUpd_imagenet_ALL_30seeds.json_ALL_Auroc_.json <==
{
    "my_p_val_fixed_size_flag_Truedelta_0.001Ent": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.4910892172961138,
            0.659494708994709,
            0.6554457671957672,
            0.7096904761904762,
            0.7269656084656084,
            0.7001362433862434,
            0.7013862433862434,
            0.7198148148148148,
            0.7730634920634921,
            0.8367169312169312,
            0.8651375661375661,
            0.862494708994709,
            0.8759378306878307,
            0.890058201058201,
            0.916457671957672,
            0.9323253968253968,
            0.9293253968253968,
            0.9601296296296296,
            0.9770555555555556,
            0.9805555555555555
        ],
        "steoms": [
            0.05720581835978887,
            0.05669499939976423,
            0.0534322369022662,
            0.053600352426177424,
            0.04333447454009602,
            0.04660143028388271,
            0.04747991777445063,
            0.041371754997760773,
            0.03565911081938705,
            0.03225551579638386,
            0.03070555405511513,
            0.027203171634048832,
            0.021230475838557125,
            0.021870505540050048,
            0.01891068369695453,
            0.01756009889929347,
            0.015690795195178832,
            0.009256241460936038,
            0.006977541740430844,
            0.007271570340981856
        ]
    },
    "kolm_p_val_sr_fixed_size_flag_TrueSR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.49495484400656814,
            0.48904497354497356,
            0.5309312169312169,
            0.5578743386243387,
            0.5863968253968254,
            0.5130370370370371,
            0.5593677248677249,
            0.5386243386243387,
            0.6130621693121693,
            0.7293253968253969,
            0.7838611111111111,
            0.7425,
            0.7743783068783069,
            0.8183121693121693,
            0.8766984126984128,
            0.9037195767195767,
            0.8870714285714285,
            0.9418015873015873,
            0.9452671957671958,
            0.9591640211640212
        ],
        "steoms": [
            0.05199634316459489,
            0.046094826751919026,
            0.052047779308784965,
            0.040710069287242315,
            0.044138767952853666,
            0.0433180326964108,
            0.04735313450096201,
            0.0643453863731178,
            0.06256686337796015,
            0.03728527255044774,
            0.033463674374933264,
            0.039663376599034156,
            0.03844249164267076,
            0.041046122886551926,
            0.02216141888857209,
            0.022746858796721753,
            0.021037454688891025,
            0.013544910026391617,
            0.010508700517531158,
            0.008344331193402638
        ]
    },
    "my_p_val_fixed_size_flag_Truedelta_0.001SR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.4892255062944718,
            0.6521878306878307,
            0.6524074074074074,
            0.6902195767195767,
            0.7085330687830688,
            0.6953650793650794,
            0.6962949735449735,
            0.7051005291005291,
            0.7683941798941799,
            0.8288915343915344,
            0.8643994708994709,
            0.8627301587301587,
            0.8820079365079365,
            0.8992010582010582,
            0.905074074074074,
            0.9241851851851852,
            0.9282380952380952,
            0.9595952380952381,
            0.9774761904761905,
            0.9813492063492063
        ],
        "steoms": [
            0.05551543079320532,
            0.0542001268358868,
            0.05596906311821288,
            0.0604665408885017,
            0.05028505321166003,
            0.046255329647549456,
            0.04431591524957668,
            0.040301775947390456,
            0.03432104504834522,
            0.03619059912291832,
            0.03142019899298871,
            0.028376973133767126,
            0.019881930422657342,
            0.0199813112973858,
            0.018876591846257833,
            0.015697952696495314,
            0.013579666659798935,
            0.008634253280419139,
            0.0064124992517588806,
            0.007349767268147098
        ]
    },
    "kolm_p_val_feat_fixed_size_flag_TrueSR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.4766105637657362,
            0.5123095238095238,
            0.460239417989418,
            0.45745502645502645,
            0.4611124338624339,
            0.4624457671957672,
            0.533410052910053,
            0.5342843915343916,
            0.5601574074074074,
            0.6359854497354498,
            0.7438769841269841,
            0.7128095238095238,
            0.7483703703703704,
            0.7822063492063492,
            0.8635555555555555,
            0.8678148148148148,
            0.8853994708994709,
            0.9013756613756614,
            0.9154603174603175,
            0.9216772486772487
        ],
        "steoms": [
            0.0575651504512286,
            0.052932078931155806,
            0.04497664908607794,
            0.04514785617194066,
            0.05141759852072856,
            0.04727221517299317,
            0.05468820641280348,
            0.056011984118526106,
            0.047030456856084715,
            0.04855298132163146,
            0.04457631804618795,
            0.03505028675900921,
            0.03600648715558629,
            0.03328479863765266,
            0.021571271697404488,
            0.024861299619842042,
            0.014721187368685783,
            0.01491382551609562,
            0.01599230490622245,
            0.014656913883922247
        ]
    },
    "area_scores_for_all": {
        "Experiment": "imagenet vs ['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']",
        "my_p_val_fixed_size_flag_Truedelta_0.001_auroc": -1,
        "mmd_p_val_sr_auroc": -1,
        "mmd_p_val_feat_auroc": -1,
        "kolm_p_val_sr_fixed_size_flag_True_auroc": -1,
        "kolm_p_val_feat_fixed_size_flag_True_auroc": -1,
        "my_p_val_fixed_size_flag_Truedelta_0.001Ent_auroc": 0.9350368824041912,
        "kolm_p_val_sr_fixed_size_flag_TrueSR_auroc": 0.8916892434738992,
        "my_p_val_fixed_size_flag_Truedelta_0.001SR_auroc": 0.9338227241018805,
        "kolm_p_val_feat_fixed_size_flag_TrueSR_auroc": 0.8603308458261117
    },
    "EXPERIMENT": "regAone_thirdUpd_imagenet_ALL_30seeds.jsonEfic_net1000['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']AurocALL"
}

==> regAone_third_ODINUpd_imagenet_ALL_30seeds.json_ALL_Aupr_.json <==
{
    "my_p_val_fixed_size_flag_Truedelta_0.001SR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.9340068318054184,
            0.954238502466357,
            0.9540686593809208,
            0.9667441751272259,
            0.9647182735300985,
            0.9623690235511253,
            0.9649863208481899,
            0.9718713083105514,
            0.9791868376616275,
            0.9859224423525635,
            0.9896011820968253,
            0.9892100062402317,
            0.9908382890304996,
            0.9918638155346413,
            0.9949358899112121,
            0.9963117278421543,
            0.9960811783397147,
            0.9985219146006443,
            0.9991535478844481,
            0.9994223834035242
        ],
        "steoms": [
            0.011781164063807525,
            0.012411284248605702,
            0.01105200257365261,
            0.00958456753727266,
            0.01058702460661003,
            0.00894032660321684,
            0.008387572256339713,
            0.005582795075457419,
            0.003986788437812832,
            0.0031298626076792123,
            0.0027506279258845668,
            0.0023464936875601445,
            0.002112672633772292,
            0.0018122665660851,
            0.001393986981395736,
            0.0010606192253707267,
            0.0011401093338066466,
            0.00033476639579063926,
            0.00022967610019507305,
            0.00019896274192124025
        ]
    },
    "area_scores_for_all": {
        "Experiment": "imagenet vs ['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']",
        "my_p_val_fixed_size_flag_Truedelta_0.001_auroc": -1,
        "mmd_p_val_sr_auroc": -1,
        "mmd_p_val_feat_auroc": -1,
        "kolm_p_val_sr_fixed_size_flag_True_auroc": -1,
        "kolm_p_val_feat_fixed_size_flag_True_auroc": -1,
        "my_p_val_fixed_size_flag_Truedelta_0.001SR_auroc": 0.9955387593385026
    },
    "EXPERIMENT": "regAone_third_ODINUpd_imagenet_ALL_30seeds.jsonEfic_net1000['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']AuprALL"
}

==> regAone_third_ODINUpd_imagenet_ALL_30seeds.json_ALL_Auroc_.json <==
{
    "my_p_val_fixed_size_flag_Truedelta_0.001SR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.49189107827038864,
            0.6615846560846561,
            0.655436507936508,
            0.7317962962962963,
            0.7285714285714285,
            0.6923664021164021,
            0.7096534391534391,
            0.7371507936507936,
            0.7714603174603175,
            0.8348386243386243,
            0.8735555555555555,
            0.8658941798941799,
            0.8878253968253969,
            0.8965502645502645,
            0.9330925925925926,
            0.9506931216931217,
            0.9486878306878307,
            0.9791216931216932,
            0.9880185185185185,
            0.9917910052910053
        ],
        "steoms": [
            0.058772529379755634,
            0.06013492976697455,
            0.05579791046515909,
            0.05204207562160275,
            0.041312249273493605,
            0.04540970757600578,
            0.04686460713634547,
            0.040721246168165866,
            0.04064629142699207,
            0.03510380434995648,
            0.03125441316003093,
            0.027424486728495234,
            0.023120401333822684,
            0.021043084728771946,
            0.01727187814148333,
            0.013310702464674733,
            0.013629069240701614,
            0.004705787443863348,
            0.0032213635664861224,
            0.002857726885919393
        ]
    },
    "area_scores_for_all": {
        "Experiment": "imagenet vs ['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']",
        "my_p_val_fixed_size_flag_Truedelta_0.001_auroc": -1,
        "mmd_p_val_sr_auroc": -1,
        "mmd_p_val_feat_auroc": -1,
        "kolm_p_val_sr_fixed_size_flag_True_auroc": -1,
        "kolm_p_val_feat_fixed_size_flag_True_auroc": -1,
        "my_p_val_fixed_size_flag_Truedelta_0.001SR_auroc": 0.9488524616908561
    },
    "EXPERIMENT": "regAone_third_ODINUpd_imagenet_ALL_30seeds.jsonEfic_net1000['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']AurocALL"
}

==> regAtwo_thirdsUpd_imagenet_ALL_30seeds.json_ALL_Aupr_.json <==
{
    "my_p_val_fixed_size_flag_Truedelta_0.001Ent": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.9654758018440077,
            0.9692826307280492,
            0.9727289865167836,
            0.9681095442570374,
            0.9710091571946959,
            0.9770297955700716,
            0.9834984029729386,
            0.988734405862834,
            0.9929134162711045,
            0.995910776911019,
            0.9967480570725616,
            0.9974724241373258,
            0.9978943603485402,
            0.998414213404511,
            0.9987695322222735,
            0.999029958947074,
            0.9994998678058596,
            0.9995015870504578,
            0.9997661937575472,
            0.9999403966700506
        ],
        "steoms": [
            0.00802108212683118,
            0.0067785489744575395,
            0.007925167586336004,
            0.009318933476328988,
            0.008475643458670284,
            0.006570164675164018,
            0.004653883226732253,
            0.003107636008451524,
            0.0015841958901823183,
            0.0010670594908036351,
            0.0008223901187798245,
            0.000908637800234483,
            0.0006739153620002438,
            0.00050949168915429,
            0.00033410192682494395,
            0.00034430419402029904,
            0.0001911888494098701,
            0.00027324729591300976,
            9.777246085299647e-05,
            4.947699963270637e-05
        ]
    },
    "kolm_p_val_sr_fixed_size_flag_TrueSR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.9567021150541803,
            0.9450825209148866,
            0.9529874632724296,
            0.9536935147833314,
            0.9646225253815339,
            0.9662252557825262,
            0.9719363692093103,
            0.9832292717659847,
            0.984704394516529,
            0.9886808808409675,
            0.9911877488790286,
            0.9938045464173378,
            0.9957287678453584,
            0.9954773952508518,
            0.9961604179362507,
            0.9969475594270688,
            0.9976715069270994,
            0.9990309066132738,
            0.9994010009762908,
            0.9994585231703494
        ],
        "steoms": [
            0.011757533071692148,
            0.008366572324204244,
            0.010052932152818772,
            0.010233975992632257,
            0.005889249009614778,
            0.005435194659500239,
            0.0064122418408215425,
            0.0028497058414319086,
            0.002464344685903609,
            0.001167938679618992,
            0.0010615909688398988,
            0.001033233050534211,
            0.0011886006071501207,
            0.0008963750453175346,
            0.0006297134574692366,
            0.0006804541636052405,
            0.00056043631598725,
            0.00019693896708909277,
            0.0001725252930964704,
            0.0002043260711265126
        ]
    },
    "my_p_val_fixed_size_flag_Truedelta_0.001SR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.9586033610519938,
            0.9691626949231892,
            0.9749324598735474,
            0.9710135977624573,
            0.971785356417544,
            0.9778790365325618,
            0.984349272887664,
            0.988388264107999,
            0.9917944043460901,
            0.9954212190925152,
            0.9964078014165615,
            0.9970673381081429,
            0.9977963567992603,
            0.998260443938163,
            0.9988220287443123,
            0.9991580838766014,
            0.9995003366799614,
            0.9996020545287251,
            0.9997628945133872,
            0.9999644258674776
        ],
        "steoms": [
            0.012784840272284187,
            0.006657249131985288,
            0.005697575160479252,
            0.006949455593275589,
            0.0073666444114358675,
            0.005500962537820895,
            0.003561022702214578,
            0.002814715972275593,
            0.001962685843248651,
            0.0011572846114614743,
            0.000855524874046181,
            0.000982667377202786,
            0.000635627791074876,
            0.0004939689015946413,
            0.00027518380355959053,
            0.000264427435790169,
            0.00017738640492888504,
            0.0002131550876262811,
            9.31838406141192e-05,
            3.683809631583083e-05
        ]
    },
    "kolm_p_val_feat_fixed_size_flag_TrueSR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.9473121394394484,
            0.9392413477378039,
            0.9495374857661102,
            0.9558030542278431,
            0.9491097734638565,
            0.9686669985672718,
            0.967235500819364,
            0.9780383219705768,
            0.9854291572247207,
            0.988310705771576,
            0.991513821005199,
            0.9908252961993572,
            0.9915561509635613,
            0.9914589675786365,
            0.9932191975761219,
            0.9924549811012923,
            0.9946375222998602,
            0.9941779976319443,
            0.9932175789388126,
            0.9912954845830585
        ],
        "steoms": [
            0.012459164283286075,
            0.013927854364729065,
            0.008931007719098381,
            0.00721794823046458,
            0.011079567433652354,
            0.007462343674226487,
            0.003928182161640887,
            0.004568165677029971,
            0.002157046018082017,
            0.0014103719589863184,
            0.0010528559877697916,
            0.001399191712873994,
            0.0015879413313530178,
            0.0011284252365940481,
            0.0010431268345886997,
            0.0009217137876802554,
            0.0008040137881707832,
            0.0011554260029432671,
            0.0009511977665729773,
            0.0011358686410198448
        ]
    },
    "area_scores_for_all": {
        "Experiment": "imagenet vs ['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']",
        "my_p_val_fixed_size_flag_Truedelta_0.001_auroc": -1,
        "mmd_p_val_sr_auroc": -1,
        "mmd_p_val_feat_auroc": -1,
        "kolm_p_val_sr_fixed_size_flag_True_auroc": -1,
        "kolm_p_val_feat_fixed_size_flag_True_auroc": -1,
        "my_p_val_fixed_size_flag_Truedelta_0.001Ent_auroc": 0.9984844147420221,
        "kolm_p_val_sr_fixed_size_flag_TrueSR_auroc": 0.9967694460436033,
        "my_p_val_fixed_size_flag_Truedelta_0.001SR_auroc": 0.9984794768774815,
        "kolm_p_val_feat_fixed_size_flag_TrueSR_auroc": 0.9919591454226507
    },
    "EXPERIMENT": "regAtwo_thirdsUpd_imagenet_ALL_30seeds.jsonEfic_net1000['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']AuprALL"
}

==> regAtwo_thirdsUpd_imagenet_ALL_30seeds.json_ALL_Auroc_.json <==
{
    "my_p_val_fixed_size_flag_Truedelta_0.001Ent": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.7100971538040504,
            0.7163333333333333,
            0.7602367724867725,
            0.7443280423280423,
            0.7583148148148149,
            0.7982579365079365,
            0.830186507936508,
            0.8752222222222222,
            0.907973544973545,
            0.9453253968253968,
            0.9561587301587301,
            0.966579365079365,
            0.9712751322751323,
            0.9782275132275132,
            0.9827354497354497,
            0.986478835978836,
            0.9928783068783069,
            0.9930793650793651,
            0.9966931216931217,
            0.9991640211640211
        ],
        "steoms": [
            0.05319873127659158,
            0.04863230674042063,
            0.044513455935107665,
            0.04565918768091136,
            0.042824282864340396,
            0.03986045004782261,
            0.03477972976432624,
            0.02654421346552415,
            0.01930227657235376,
            0.01377377977931723,
            0.010727618455439026,
            0.011601264540058526,
            0.008905950992549845,
            0.0067532667771834365,
            0.004618471710605758,
            0.004697451201440199,
            0.0027041162342544595,
            0.0037216418625054177,
            0.0013863387853988924,
            0.0006952500084371805
        ]
    },
    "kolm_p_val_sr_fixed_size_flag_TrueSR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.6404419813902572,
            0.5379616402116403,
            0.6386574074074074,
            0.6370396825396826,
            0.6766547619047619,
            0.6677116402116402,
            0.7305489417989418,
            0.801068783068783,
            0.8086256613756614,
            0.8538968253968254,
            0.8841243386243387,
            0.9169179894179894,
            0.9436402116402116,
            0.9388452380952381,
            0.9473306878306879,
            0.9583769841269841,
            0.9676269841269841,
            0.986037037037037,
            0.9914603174603175,
            0.9922619047619048
        ],
        "steoms": [
            0.05215130439535455,
            0.05513083160704533,
            0.046346374738397464,
            0.053921335532664524,
            0.03745756635447669,
            0.04195102790922436,
            0.040180903266185154,
            0.026647329349887314,
            0.0279164991137728,
            0.014380091011151074,
            0.013603207548174316,
            0.013042596808712602,
            0.014873274550357482,
            0.011696942450827856,
            0.00833322864201272,
            0.008997760564760222,
            0.007627718963977788,
            0.002802023619200404,
            0.002481160717138294,
            0.002882478286372143
        ]
    },
    "my_p_val_fixed_size_flag_Truedelta_0.001SR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.6956061850027367,
            0.7116428571428571,
            0.7510727513227513,
            0.7330185185185185,
            0.7499351851851852,
            0.787718253968254,
            0.8254761904761905,
            0.8659060846560847,
            0.8956547619047619,
            0.9388994708994709,
            0.9514470899470899,
            0.9610793650793651,
            0.9697275132275133,
            0.9758148148148148,
            0.9833730158730158,
            0.9880502645502646,
            0.9927989417989418,
            0.9944444444444445,
            0.9966216931216931,
            0.9994973544973544
        ],
        "steoms": [
            0.05987440071122885,
            0.05265685556025947,
            0.043597571030614526,
            0.0413421038191564,
            0.04114533168843168,
            0.04130999208686444,
            0.03289411414282403,
            0.028930049717600114,
            0.022683118117531945,
            0.01452994318266774,
            0.01113196267189795,
            0.012743140984771277,
            0.008371149459379642,
            0.006645715159695857,
            0.003869361628171004,
            0.003664670050041927,
            0.002548555699956755,
            0.002911288321466345,
            0.0013369453728580183,
            0.0005220290073893258
        ]
    },
    "kolm_p_val_feat_fixed_size_flag_TrueSR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.6224028461959497,
            0.5782936507936508,
            0.5879550264550264,
            0.6296283068783068,
            0.593515873015873,
            0.6981521164021164,
            0.6487037037037037,
            0.763563492063492,
            0.8207777777777778,
            0.8484880952380952,
            0.8848888888888888,
            0.8778650793650794,
            0.8896018518518519,
            0.8859801587301588,
            0.9084603174603174,
            0.8968121693121693,
            0.9268835978835979,
            0.920494708994709,
            0.908010582010582,
            0.8809761904761905
        ],
        "steoms": [
            0.063889400038566,
            0.054977202052321435,
            0.05097075328323524,
            0.050637710350137345,
            0.04979580178659793,
            0.040929720688247975,
            0.03362031978102924,
            0.042905197926012356,
            0.023899686972885935,
            0.016773788951405997,
            0.013211441431197743,
            0.01764349293103894,
            0.01824024520254157,
            0.013660508557628775,
            0.013985963048899853,
            0.012480135706534357,
            0.010617872547780656,
            0.015408426488063356,
            0.012439477085004914,
            0.014878098978393291
        ]
    },
    "area_scores_for_all": {
        "Experiment": "imagenet vs ['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']",
        "my_p_val_fixed_size_flag_Truedelta_0.001_auroc": -1,
        "mmd_p_val_sr_auroc": -1,
        "mmd_p_val_feat_auroc": -1,
        "kolm_p_val_sr_fixed_size_flag_True_auroc": -1,
        "kolm_p_val_feat_fixed_size_flag_True_auroc": -1,
        "my_p_val_fixed_size_flag_Truedelta_0.001Ent_auroc": 0.9823491916865356,
        "kolm_p_val_sr_fixed_size_flag_TrueSR_auroc": 0.960609911928817,
        "my_p_val_fixed_size_flag_Truedelta_0.001SR_auroc": 0.9818195642162758,
        "kolm_p_val_feat_fixed_size_flag_TrueSR_auroc": 0.8967506070482931
    },
    "EXPERIMENT": "regAtwo_thirdsUpd_imagenet_ALL_30seeds.jsonEfic_net1000['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']AurocALL"
}

==> regAtwo_thirds_ODINUpd_imagenet_ALL_30seeds.json_ALL_Aupr_.json <==
{
    "my_p_val_fixed_size_flag_Truedelta_0.001SR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.9667921058327726,
            0.9675814123277898,
            0.9710638438301054,
            0.9674994880886585,
            0.9715180170953484,
            0.9789884411295444,
            0.983927124848108,
            0.9894704383110492,
            0.9941813770767385,
            0.9971549178867934,
            0.998087821414142,
            0.9983361656279742,
            0.9988682730326721,
            0.9990966105893195,
            0.9992324732918966,
            0.9996187371905503,
            0.9998248053415711,
            0.9997773492761204,
            0.999891782252517,
            0.9999687621372711
        ],
        "steoms": [
            0.007197757317832158,
            0.0075006601872367774,
            0.008336029517700587,
            0.010251061981019917,
            0.009272638194338718,
            0.006656792141749152,
            0.005380254440455996,
            0.003342011539130868,
            0.001490544834853655,
            0.001000365866558792,
            0.0006752161393118317,
            0.000651115841002826,
            0.0004999637868685738,
            0.00038325112081515436,
            0.00020776478702958775,
            0.00015186345700911574,
            9.601587577621531e-05,
            0.00012299684144297148,
            8.00308411877145e-05,
            3.5539534897366525e-05
        ]
    },
    "area_scores_for_all": {
        "Experiment": "imagenet vs ['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']",
        "my_p_val_fixed_size_flag_Truedelta_0.001_auroc": -1,
        "mmd_p_val_sr_auroc": -1,
        "mmd_p_val_feat_auroc": -1,
        "kolm_p_val_sr_fixed_size_flag_True_auroc": -1,
        "kolm_p_val_feat_fixed_size_flag_True_auroc": -1,
        "my_p_val_fixed_size_flag_Truedelta_0.001SR_auroc": 0.9988359015452718
    },
    "EXPERIMENT": "regAtwo_thirds_ODINUpd_imagenet_ALL_30seeds.jsonEfic_net1000['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']AuprALL"
}

==> regAtwo_thirds_ODINUpd_imagenet_ALL_30seeds.json_ALL_Auroc_.json <==
{
    "my_p_val_fixed_size_flag_Truedelta_0.001SR": {
        "windows": [
            2,
            4,
            6,
            8,
            10,
            15,
            20,
            30,
            50,
            70,
            90,
            100,
            120,
            150,
            200,
            250,
            300,
            500,
            800,
            999
        ],
        "arocs": [
            0.7054679802955665,
            0.7120092592592593,
            0.7540449735449736,
            0.7522751322751323,
            0.7801693121693122,
            0.8215396825396826,
            0.8495436507936508,
            0.8882433862433863,
            0.9246137566137567,
            0.9625079365079365,
            0.9741111111111111,
            0.9775,
            0.9842248677248677,
            0.9873783068783069,
            0.9890449735449736,
            0.9946137566137566,
            0.997489417989418,
            0.9968597883597884,
            0.9984867724867724,
            0.999558201058201
        ],
        "steoms": [
            0.05098243768704788,
            0.05071047223038459,
            0.047519936464800086,
            0.049029907204447006,
            0.04553832371082826,
            0.04015225884674699,
            0.03574578333434166,
            0.024873558264130173,
            0.018387634798419417,
            0.012526053854981118,
            0.008924770218029517,
            0.008683478474196244,
            0.006979761888294976,
            0.005328843673086685,
            0.0029476543531984077,
            0.0021332299433682845,
            0.0013933945733961121,
            0.0017315018831130984,
            0.0011185017579905883,
            0.0005039713067383275
        ]
    },
    "area_scores_for_all": {
        "Experiment": "imagenet vs ['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']",
        "my_p_val_fixed_size_flag_Truedelta_0.001_auroc": -1,
        "mmd_p_val_sr_auroc": -1,
        "mmd_p_val_feat_auroc": -1,
        "kolm_p_val_sr_fixed_size_flag_True_auroc": -1,
        "kolm_p_val_feat_fixed_size_flag_True_auroc": -1,
        "my_p_val_fixed_size_flag_Truedelta_0.001SR_auroc": 0.9874178053911781
    },
    "EXPERIMENT": "regAtwo_thirds_ODINUpd_imagenet_ALL_30seeds.jsonEfic_net1000['fgsm', 'pgd', 'cw', 'imagenet_a', 'imagenet_o', 'rotation_10', 'rotation_40', 'rotation_90', 'rotation_120', 'rotation_150', 'rotation_180', 'imagenet_c_1', 'imagenet_c_3', 'imagenet_c_5']AurocALL"
}
